Constraint on the relativistic motion of fast radio bursts based on the maximal electric field

Fast radio bursts (FRBs) are millisecond radio signals from cosmological distances. As they propagate, FRBs can interact with ambient photons and initiate a quantum cascade that can limit the electric field strength. This paper examines whether some observed bright and brief FRBs may challenge this limit if the source is not relativistic. The size of a static FRB source is estimated as $R\sim ct$, where $t$ is the time scale of the FRB and $c$ denotes the speed of light. But for a relativistic source moving at the Lorentz factor $\Gamma$, the size is $R \sim 2 \Gamma^2 c t $. Using an FRB catalog, we plot the luminosity-duration distribution. Most FRBs fall below the limit for a static source, but two events have higher luminosity and shorter duration. This suggests these bursts may originate from relativistic sources, although more data is needed to confirm this.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
